Integrating Column Generation and Large Neighborhood Search for Bus Driver Scheduling with Complex Break Constraints

The Bus Driver Scheduling Problem (BDSP) is a combinatorial optimization problem with the goal to design shifts to cover prearranged bus tours. The objective takes into account the operational cost as well as the satisfaction of drivers. This problem is heavily constrained due to strict legal rules and collective agreements. The objective of this article is to provide state-of-the-art exact and hybrid solution methods that can provide high-quality solutions for instances of different sizes. This work presents a comprehensive study of both an exact method, Branch and Price (B&P), as well as a Large Neighborhood Search (LNS) framework which uses B&P or Column Generation (CG) for the repair phase to solve the BDSP. It further proposes and evaluates a novel deeper integration of B&P and LNS, storing the generated columns from the LNS subproblems and reusing them for other subproblems, or to find better global solutions. The article presents a detailed analysis of several components of the solution methods and their impact, including general improvements for the B&P subproblem, which is a high-dimensional Resource Constrained Shortest Path Problem (RCSPP), and the components of the LNS. The evaluation shows that our approach provides new state-of-the-art results for instances of all sizes, including exact solutions for small instances, and low gaps to a known lower bound for mid-sized instances. Conclusions: We observe that B&P provides the best results for small instances, while the tight integration of LNS and CG can provide high-quality solutions for larger instances, further improving over LNS which just uses CG as a black box. The proposed methods are general and can also be applied to other rule sets and related optimization problems

==> throttle_arc.csv <==
200;301224
261;241569
384;184893
541;135795
896;115688.1672
1095;98665.49289
1436;92513.21396
1700;88081.42689
1866;86505.56878
2104;85216.84809
2281;84492.70286
2421;83581.62308
2683;82971.41976
2860;81868.61086
3023;81689.0382
3186;81096.60526
3339;81064.35714
3422;80784
3669;80721.26667
3795;80583.77778
3895;80347
3991;80266.17241
4066;80182.66667
4141;80088
4310;80054
4387;80012
4493;80012
4759;74165.16419
5218;73868.08575
5343;73634.79607
5487;73436.73793
5591;73344.30303
5720;73325.69958
5814;73316.89474
5898;73299.20388
5982;73272.97222
6072;73252.3774
6305;73252.35
6402;73242.84701
6478;73235.26525
6553;73225.64269
6636;73182.63184
6724;73158.77757
6803;73148.14472
6880;73147
6935;73147
7090;72692.7
7243;72674.7027
7333;72659.17318
7467;72638.83475
7550;72632.95572
7611;72632.40654
7769;72597.96129
7848;72597.96129
8145;72150.53036
8297;72126.03395
8377;72117.58797
8451;72117.41497
8513;72115.15808
8661;72102.88821
8947;72051.01869
9016;72050.44633
9064;72050.09449
9331;72035.06818
9477;72035.06818
9776;72034.4881
11608;70082.12341
11962;70033.76637
12099;69994.14626
12208;69959.65073
12323;69924.1921
12404;69923.21004
12455;69914.86319
12505;69913.95385
13997;68634.98111
14405;68584.07418
14519;68575.66657
14630;68570.04119
14696;68570.04119
16298;68570.02826
16637;68569.72444
18325;67987.12229
18711;67985.5762
18793;67983.86082
21020;67648.98239
21467;67644.57719
21545;67644.57719
23000;67470.80545
24727;67433.51131
24939;67433.51131
26192;67428.34532
27451;67426.89042
28582;67426.86181
32798;67120.25842
34357;67116.48125
35697;67111.86391
37108;67111.50694
41885;67091.96906
42094;67085.08401
43462;67084.51113
48913;67081.7181
55230;67081.31099
60290;67081.31099
65824;66928.06151
72273;66809.73121
77291;66795.68355
77461;66795.68355
81633;66791.03202
85810;66790.42232
89904;66790.42232
113162;66602.92386
113513;66558.12143
113625;66558.12143
137244;66508.91967
141417;66508.81634
145099;66508.81634
166996;66503.2473
178307;66409.13705
188701;66408.43606
198953;66404.59517
209453;66402.60541
298163;66289.61599
306554;66289.11654
368131;66276.11664
375399;66276.11664
430344;66274.00672
487022;66273.08642
544139;66273.02484
551564;66273.02484
610373;66273.02484
669074;66273.02484
726890;66273.02484


==> throttle_cost.csv <==
200;301224
289;238486
438;182412
656;140228.6875
982;121051.828
1238;103887.698
1588;94999.23995
1935;91507.44537
2101;88126.54292
2353;86300.87801
2533;84812.38815
2687;84033.00565
2974;83145.08383
3144;82344.65932
3311;82018.85389
3466;81772.88905
3624;81397.98003
3766;81197.90909
4041;81065.95322
4166;80978.66441
4249;80820.29248
4338;80787.33333
4424;80711.18667
4498;80587
4569;80516.5
4658;80417.5
4805;80391.5
4872;80328
4937;80267.33333
4997;80264
5056;80263.85714
5107;80258.33333
5163;80256.53846
5203;80205.83333
5240;80179.55556
5282;80173.8
5368;80135
5405;80135
26921;78516.93277
27284;78385.66667
27403;78335.10448
27546;78245.8
27670;78233.6
27741;78225.10526
27806;78222.09677
27850;78220.91892
27899;78212.9
27954;78206.7957
43766;76959.55499
44155;76850.42837
44274;76680.45
44403;76658.97748
44528;76652.57549
44614;76556.03681
44732;76543.22345
44842;76542.38412
44938;76542.38412
62909;74832.53294
63273;74633.9222
63434;74519.28708
63587;74426.46719
63745;74384.32513
63885;74350.17632
64022;74338.66454
64136;74336.89297
64235;74336.42377
64307;74329.00437
64373;74327.5
64430;74327.5
78460;73434.40355
78825;73331.79096
78976;73327.89189
79089;73253.17251
79252;73215.55392
79361;73206.34358
79460;73200.90218
79576;73200.75821
92904;71847.91227
93268;71835.26596
93440;71835.25896
93540;71820.33432
93653;71820.32479
104901;71598.40004
105266;71595.79771
105378;71591.83252
105465;71590.50336
105555;71589.69186
114727;71262.09907
115097;71235.07648
115235;71229.42458
115348;71229.22395
115429;71229.22395
122736;71057.1168
123095;71044.88055
123194;71041.79297
131624;70799.34622
140157;70702.16839
148482;70463.40267
148857;70458.78194
148964;70458.39272
157510;70422.76284
165212;70378.69906
173466;70348.86306
181750;70331.80294
189257;70329.53032
196821;70329.53032
228146;69969.92026
228536;69969.72717
238165;69943.57303
249276;69903.29718
258907;69827.19565
259135;69824.15422
268946;69789.12345
279131;69788.60571
288795;69788.60571
325152;69640.88921
335796;69601.9789
346270;69601.05841
357034;69601.05729
392553;69543.99038
401832;69543.34658
411582;69543.34658
443889;69509.73818
453830;69509.25373
464101;69509.17203
498943;69494.46608
508485;69494.11164
544648;69492.83767
576193;69492.83767
613214;69492.83767
657301;68378.31505
657772;68347.79936
657970;68341.47001
684196;67563.64642
684637;67532.4359
684828;67532.39133
705608;67307.52307
706016;67282.75089
721743;66883.00481
734478;66754.11663
750753;66701.45161
761957;66694.31271
774702;66681.75427
786875;66681.4857
800278;66681.4857
862613;66539.33166
873901;66506.24614
885178;66505.94101
896614;66475.48507
907018;66474.78832
960578;66427.3096
970280;66426.02157
1015666;66400.44604
1025806;66400.31225
1075643;66395.33036
1121068;66374.41517
1130659;66374.40564
1176922;66373.96112
1222090;66373.96112
1293413;66289.20798
1303105;66289.11913
1374461;66276.69494
1383627;66276.69494
1451658;66273.02484
1513454;66273.02484


==> throttle_node.csv <==
200;301224
242;283422
312;275793
363;266026
404;262365
442;258399.5
486;254920
536;253059
599;250052
690;248559
741;245591
777;244111
821;241365
869;241058
911;239855
943;238190
980;237254
1022;235719
1057;234178
1097;233467
1131;231616
1187;230814
1231;230168
1265;229869
1298;228222
1333;227457
1500;226684
1539;225911
1582;222423
1629;222218
1675;222198
1719;221554.6667
1754;221519.5
1789;220695.5
1825;220077
1948;219268.3333
1993;218535.3333
2042;217091.2
2096;216919.3333
2134;216607.6
2170;216521
2212;216500.5
2247;215791.3636
2274;215169.5
2308;214362
2435;214198.5
2477;213546
2526;213045.3333
2579;213014
2622;212927.5263
2659;212657.65
2707;212441.425
2757;211913.3
2799;211110.6667
2850;211060.5714
2898;210527.6667
3075;210346.6667
3145;210000
3211;209382
3260;208998
3293;208194
3330;207930
3370;207280
3405;203594
3433;202790
3462;202718
3505;199846.1429
3551;199544
3598;199486
3638;192813
3793;192085
3843;191907
3890;191892
3942;191892
6327;179750
6590;179598
6644;179449
6687;175749.6667
6732;175722.4
6782;172133
6822;170435
6869;170435
9371;159386
9570;159322
9615;157955
9655;156514
9700;156217.5
9747;154287.5
9800;153324.5
9839;150396.5
9878;149687.5
9916;149606.25
9960;148101
10002;147374.5
10054;146656.7188
10112;145974
10154;144550.5
10198;143439.2727
10256;143247.3846
10320;143204.8333
10381;141093.0263
10443;140985.45
10504;140101.6667
10556;139446
10592;139264
10647;138331.5
10691;137572.5
10738;136269
10780;135452.5
10823;135339
10887;135239.3333
10944;134545.5
10991;133953.25
11055;133090
11107;132071.6667
11165;132036.55
11210;131389
11252;130658.8704
11311;129302.3333
11355;129171.2258
11416;128746.8831
11490;127907.7368
11565;127855.4722
11612;127763.75
11659;127128.3333
11723;126625.875
11789;126571
11843;126438.25
11880;126186.75
11930;126073
11988;125620.8846
12048;125446
12100;125420.3333
12160;125411.6667
12214;125365.8
12794;124715.4545
12875;124064.4545
12953;123928.7397
13035;123618.0704
13147;123615.092
13211;121121.8182
13317;120953.5
13386;120925.125
13463;120910.5
13544;120304.5303
13607;120239.0659
13657;120120.8192
13721;120120.8192
16156;117661.6854
16380;117657.5327
16445;116969.5
16514;115882.9531
16617;115729.8824
16700;115682.9167
16765;115602.5
16843;114892.5192
16952;112849.5
17037;112766.5833
17104;112397.6104
17189;112335.5792
17286;112269.749
17354;112229.8985
17436;112118.3864
17517;112108.0131
17581;111983
17684;111936.0943
17768;111343.7778
17839;110637.4711
17917;110613.1053
17985;110148.9
18086;109939.8965
18172;109171.95
18235;107219.3253
18361;107091.5223
18482;106950.3953
18601;106894.5771
18946;106870.7395
19071;106309.913
19220;106240.057
19341;105728.3005
19440;105511.7826
19539;105389.6667
19622;104423.5
19716;104059.55
19802;102411.2917
19899;102389.1111
19987;101362.3397
20062;98773.90741
20157;95958.43062
20275;95865.46747
20374;95704.30769
20471;95588.10269
20564;95299.02899
20656;95255.78571
20773;94821.33094
20873;93003.8075
20990;92925.82634
21108;92153.41899
21207;90925.52
21323;90517.38044
21419;89705.88601
21661;88739.90323
21818;88680.3617
21898;87986.42308
21986;87774.58535
22078;87454.81081
22173;87381.53214
22258;86897.55641
22351;86377.02903
22463;85891.29984
22627;85416.09769
22776;84488.19223
22907;84295.83243
23035;83744.71797
23173;83152.08141
23344;82538.41549
23474;82395.91396
23564;82117.0876
23665;80794.8
23809;80741.30189
23914;80467.33333
24002;80287.15385
24091;80099.88095
24161;80064.39394
24219;80046.79688
24264;80033.46988
24312;80032.33333
24361;80006.83333
24410;79987.18182
26883;79819.36923
26996;79819.36923
31270;79819.36923
60668;78725.16589
61099;78497.76653
61260;78337.04014
61424;78302.41999
61547;78243.01986
61691;78189.1
61814;78160.7995
61962;78153.96429
62071;78153.95339
62196;78153.92553
62257;78148.9
62344;78144.44019
62435;78141.34233
92951;76622.17052
93319;76516.82084
93477;76501.45243
93592;76497.69947
93713;76488.70782
93823;76487.94847
93922;76486.87541
119240;75540.23993
119735;75529.00275
119938;75504.27812
120097;75492.17727
120269;75485.08531
120418;75480.71547
120572;75479.96517
145362;74654.24961
145712;74641.84906
145823;74641.69991
168793;73850.89331
169248;73838.59091
169411;73838.59091
194518;73236.62868
194901;73221.98728
195040;73221.65754
195123;73219.9979
218232;72779.5956
218633;72775.00724
218738;72773.68227
218831;72767.14878
239527;71931.90447
239993;71923.82662
240128;71921.149
240274;71916.75324
240382;71916.75324
260453;71048.37403
260836;71047.76244
280221;70401.98558
299824;69384.94672
300217;69375.10071
300386;69367.44821
300485;69367.41289
319536;68642.56473
319962;68635.94286
320092;68625.67276
320257;68624.04942
337576;68051.42986
352861;67677.91475
367185;67417.88687
367750;67417.88687
381559;67313.8314
394849;67223.7932
406765;67178.98893
418415;67161.96346
430295;67150.98406
442719;67150.62037
454463;67148.45059
466375;67140.22394
478247;67131.73441
488252;67085.56823
499474;67058.58919
510542;67045.65812
521861;67044.7565
532949;67044.67174
569097;66968.79018
580616;66962.93377
591366;66868.85077
602729;66864.02076
614342;66781.97339
625747;66781.20964
636650;66781.01982
671197;66766.43675
682946;66766.09946
695057;66766.09946
730672;66764.61228
744096;66756.60591
755633;66756.24928
837461;66359.0085
848652;66354.86246
864724;66353.71909
878710;66353.71321
983547;66304.6913
993750;66292.13474
1055595;66284.12912
1063732;66284.07052
1124996;66275.58262
1184106;66274.15343
1242049;66273.13093
1297572;66273.04869
1353437;66273.02484


==> throttle_non.csv <==
200;301224
311;241569
453;184893
660;135795
988;115688.1672
1263;98665.49289
1618;92513.21396
1866;88081.42689
2034;86505.56878
2193;85216.84809
2439;84492.70286
2582;83581.62308
2857;82971.41976
3048;81868.61086
3234;81689.0382
3395;81096.60526
3545;81064.35714
3747;80784
3871;80721.26667
3984;80583.77778
4107;80347
4215;80266.17241
4298;80182.66667
4377;80088
4563;80054
4636;80012
4731;80012
117741;78888.5294
118107;78422
118254;78289
118396;78237.5
118517;78227
118609;78225
118691;78205.41379
118798;78196.40741
118905;78178.04
119015;78166.5
119079;78166.5
315064;75627.69321
315420;75521.69615
315594;75380.54066
315745;75317.53604
315859;75290.09282
315963;75251.85527
316077;75232.86639
316172;75227.5755
316249;75207.00728
316328;75204.43393
316392;75204.22683
316438;75202.94994
426886;72966.77597
427227;72784.39475
427376;72688.02158
427506;72651.02863
427663;72615.04397
427795;72598.58667
427897;72589.74725
428001;72583.73054
428111;72583.73054
473727;72313.72897
474084;72259.48279
474222;72258.67579
474333;72257.31933
474428;72250.88732
474532;72250.57627
474592;72249.25065
508975;70711.38943
509372;70661.61186
509556;70627.10281
509733;70618.6845
509861;70592.67937
510018;70590.38219
510107;70589.19466
552167;69443.02137
552547;69391.69366
552726;69371.54491
552871;69361.39254
553014;69356.87324
553160;69356.87324
602031;68456.55371
602406;68411.49129
602576;68410.85113
602643;68410.44646
602712;68408.26333
627509;67635.1581
627890;67632.09407
628027;67631.5857
628126;67631.41788
628214;67631.07223
628311;67629.2768
648196;67441.10092
648575;67437.79346
670430;67181.08402
670811;67181.08402
684740;67155.31427
700445;67082.3257
717166;66949.72263
731446;66886.55042
745208;66861.50247
757568;66853.88327
769778;66853.46289
780669;66852.02637
791343;66851.04058
869556;66435.13433
881061;66430.45361
891152;66426.94113
972306;66302.28218
984780;66300.40506
996521;66300.40506
1088559;66292.50274
1098368;66292.50274
1171902;66276.57216
1181111;66276.15376
1253919;66274.22531
1263421;66274.22531
1334315;66273.02484
1407222;66273.02484
1475213;66273.02484

